Generating Nontrivial Melodies for Music as a Service

We present a hybrid neural network and rule-based system that generates pop music. Music produced by pure rule-based systems often sounds mechanical. Music produced by machine learning sounds better, but still lacks hierarchical temporal structure. We restore temporal hierarchy by augmenting machine learning with a temporal production grammar, which generates the music's overall structure and chord progressions. A compatible melody is then generated by a conditional variational recurrent autoencoder. The autoencoder is trained with eight-measure segments from a corpus of 10,000 MIDI files, each of which has had its melody track and chord progressions identified heuristically. The autoencoder maps melody into a multi-dimensional feature space, conditioned by the underlying chord progression. A melody is then generated by feeding a random sample from that space to the autoencoder's decoder, along with the chord progression generated by the grammar. The autoencoder can make musically plausible variations on an existing melody, suitable for recurring motifs. It can also reharmonize a melody to a new chord progression, keeping the rhythm and contour. The generated music compares favorably with that generated by other academic and commercial software designed for the music-as-a-service industry.

==> data/latent_loss.csv <==
Step,Value
3500,258.68862
7000,132.3215006
10500,127.6295826
14000,100.9821873
17500,83.91623188
21000,88.16453327
24500,110.6666561
28000,565.8108291
28560,121.6033241
32200,163.3726805
35700,157.0806389
39200,152.1744595
42700,173.0387844
46200,163.9074535
49700,177.5973738
53200,188.9648681
56700,179.6465507
57260,181.3004128
60900,212.0607939
64400,214.0401816
67900,219.7025557
71400,209.0687823
74900,219.9302916
78400,232.4053228
81900,235.9508485
85400,232.0036195
85960,231.7553556
89600,241.1712144
93100,238.213041
96600,213.6174691
100100,238.5311787
103600,260.4062608
107100,247.4886432
110600,244.6323749
114100,244.205782
114660,229.3562186
118300,259.7486506
121800,244.9996553
125300,240.7095568
128800,246.3790628
132300,252.8189007
135800,245.8484406
139300,240.179927
142800,244.9402972
143360,228.0838166
147000,238.6062256
150500,244.5910197
154000,236.6962989
157500,226.8658616
161000,239.0477531
164500,242.6682364
168000,235.3741642
171500,228.6390332
172060,221.0710225
175700,222.1200528
179200,229.9653197
182700,233.3491184
186200,233.6253843
189700,228.752427
193200,223.0694542
196700,213.9379784
200200,228.1843258
200760,227.724878
204400,247.5895138
207900,247.0957593
211400,241.0879983
214900,238.5969434
218400,237.4014845
221900,240.4954775
225400,238.2254466
228900,237.9673917
229460,224.4542543
233100,228.3533879
236600,221.051978
240100,228.3829396
243600,223.473714
247100,227.6556966
250600,232.121094
254100,220.2911077
257600,221.1969302
258160,214.6559227
261800,216.7579053
265300,212.5766277
268800,209.6409019
272300,208.6339329
275800,206.9413344
279300,204.199244
282800,201.3263123
286300,207.817288
286860,200.2512024
290500,199.2098381
294000,200.8068376
297500,191.3576162
301000,187.2956013
304500,191.6473223
308000,187.4797189
311500,187.0910834
315000,174.7907182
315560,183.2886534
319200,179.7371458
322700,175.6766075
326200,181.8791248
329700,176.7708969
333200,176.9156271
336700,166.4026258
340200,173.9070929
343700,170.1142902
344260,162.7903666
347900,161.5564276
351400,159.5235004
354900,155.2277779
358400,155.7920019
361900,153.0262153
365400,152.4071015
368900,143.7832556
372400,144.3805431
372960,148.5335333
376600,142.38691
380100,144.4875594
383600,142.6877079
387100,136.7406722
390600,141.735554
394100,136.2361086
397600,142.1944308
401100,128.68428
401660,128.0804809
405300,134.7051163
408800,125.2523321
412300,120.5865131
415800,123.0580264
419300,122.3807495
422800,117.8190815
426300,124.5305726
429800,111.6721344
430360,114.4678555
434000,109.3115636
437500,115.9236249
441000,111.6822502
444500,109.8182329
448000,110.6272928
451500,105.9024344
455000,105.0840158
458500,109.0036393
459060,102.1775797
462700,107.4963827
466200,99.73833715
469700,102.8423102
473200,101.3426516
476700,98.84803795
480200,96.24995062
483700,95.46113363
487200,97.17935514
487760,94.2963132
491400,95.51903145
494900,91.8917616
498400,92.44339259
501900,85.28325302
505400,89.95631881
508900,88.78021591
512400,85.43150622
515900,87.29087683
516460,82.84456379
520100,80.38010504
523600,83.54941704
527100,79.68256089
530600,79.37855509
534100,80.99252711
537600,83.49932994
541100,78.30410748
544600,77.85312793
545160,76.60182865
548800,75.39907097
552300,77.64249976
555800,74.56712111
559300,77.69918445
562800,76.97427535
566300,74.52456667
569800,77.18477772
573300,74.24094166
573860,73.64970796
577500,70.01922193
581000,71.33187362
584500,70.13985035
588000,72.13818977
591500,70.87911634
595000,68.46056225
598500,68.02058669
602000,69.8674829
602560,65.06457947
606200,67.57640014
609700,65.0668092
613200,65.62326178
616700,67.22224488
620200,66.56926588
623700,69.19348575
627200,65.83397858
630700,64.47919393
631260,62.16506101
634900,63.90772483
638400,65.99307798
641900,66.35318305


==> data/reconstr_loss.csv <==
Step,Value
3500,446.77325439453125
7000,422.15966796875
10500,432.0135803222656
14000,417.54669189453125
17500,410.41204833984375
21000,415.88226318359375
24500,418.1214904785156
28000,444.4343566894531
28560,409.87091064453125
32200,419.9757385253906
35700,401.18072509765625
39200,382.5025634765625
42700,368.6075439453125
46200,356.45709228515625
49700,354.59222412109375
53200,365.3212585449219
56700,331.358642578125
57260,321.1734619140625
60900,309.4616394042969
64400,300.2438659667969
67900,302.73724365234375
71400,287.71185302734375
74900,274.4791259765625
78400,261.3577880859375
81900,264.63818359375
85400,263.501953125
85960,255.45716857910156
89600,242.1952667236328
93100,226.0056610107422
96600,232.04571533203125
100100,225.16647338867188
103600,216.02439880371094
107100,217.72181701660156
110600,206.82528686523438
114100,210.32330322265625
114660,205.98155212402344
118300,201.74957275390625
121800,198.07196044921875
125300,192.04208374023438
128800,174.142822265625
132300,174.53558349609375
135800,172.9376220703125
139300,174.08560180664062
142800,164.83770751953125
143360,178.03240966796875
147000,157.97604370117188
150500,173.12188720703125
154000,163.83888244628906
157500,149.0739288330078
161000,142.55938720703125
164500,149.05271911621094
168000,166.85128784179688
171500,135.73196411132812
172060,147.57525634765625
175700,127.26356506347656
179200,121.23538208007812
182700,132.64581298828125
186200,133.85096740722656
189700,137.54629516601562
193200,124.39179992675781
196700,121.44133758544922
200200,114.2136001586914
200760,124.96087646484375
204400,112.12710571289062
207900,100.63606262207031
211400,101.0279541015625
214900,102.19612121582031
218400,108.7304916381836
221900,101.9072036743164
225400,92.56192016601562
228900,90.392333984375
229460,96.37800598144531
233100,86.18793487548828
236600,85.86668395996094
240100,96.8088607788086
243600,96.58477783203125
247100,95.41048431396484
250600,89.32829284667969
254100,87.07061004638672
257600,85.78516387939453
258160,92.66151428222656
261800,81.21794891357422
265300,77.85136413574219
268800,81.02517700195312
272300,80.13785552978516
275800,83.8165512084961
279300,77.303955078125
282800,75.20895385742188
286300,85.88227844238281
286860,80.9400405883789
290500,68.10456848144531
294000,84.19705963134766
297500,81.28062438964844
301000,64.15312194824219
304500,67.14288330078125
308000,83.58980560302734
311500,73.70816802978516
315000,72.22772216796875
315560,78.95932006835938
319200,72.94585418701172
322700,74.5787353515625
326200,76.88595581054688
329700,76.36815643310547
333200,81.79737854003906
336700,76.99232482910156
340200,72.32929992675781
343700,80.33100891113281
344260,80.18197631835938
347900,67.86918640136719
351400,71.37672424316406
354900,71.68608093261719
358400,75.28026580810547
361900,72.60567474365234
365400,67.99552154541016
368900,72.66464233398438
372400,81.51129150390625
372960,74.71354675292969
376600,75.3879165649414
380100,74.84557342529297
383600,67.81369018554688
387100,74.0157241821289
390600,66.59892272949219
394100,72.04193878173828
397600,75.1472396850586
401100,82.29454040527344
401660,77.35684967041016
405300,75.07858276367188
408800,76.82833099365234
412300,69.08062744140625
415800,66.57784271240234
419300,74.39937591552734
422800,86.95492553710938
426300,70.5403060913086
429800,82.22428131103516
430360,81.24889373779297
434000,72.14275360107422
437500,68.54681396484375
441000,68.22994232177734
444500,76.827880859375
448000,82.76319122314453
451500,72.44868469238281
455000,79.28191375732422
458500,76.51223754882812
459060,76.15884399414062
462700,66.3035659790039
466200,68.6827163696289
469700,68.12896728515625
473200,81.21017456054688
476700,74.19828796386719
480200,70.94657897949219
483700,77.5871353149414
487200,83.62338256835938
487760,82.7441177368164
491400,83.14342498779297
494900,73.42147064208984
498400,70.68944549560547
501900,76.98519134521484
505400,80.82076263427734
508900,79.67700958251953
512400,76.85846710205078
515900,76.65398406982422
516460,77.26154327392578
520100,77.42401123046875
523600,69.39945983886719
527100,79.21304321289062
530600,71.64634704589844
534100,79.8824462890625
537600,73.31249237060547
541100,78.50907135009766
544600,72.11544799804688
545160,70.52767944335938
548800,69.94065856933594
552300,75.2522964477539
555800,72.36154174804688
559300,64.97463989257812
562800,75.20880889892578
566300,75.0472183227539
569800,77.41388702392578
573300,80.05564880371094
573860,70.79823303222656
577500,68.32237243652344
581000,78.05511474609375
584500,68.57939910888672
588000,78.0146713256836
591500,74.12361907958984
595000,76.3595199584961
598500,76.31875610351562
602000,69.17548370361328
602560,77.81680297851562
606200,66.49433135986328
609700,72.42893981933594
613200,74.96387481689453
616700,70.05509948730469
620200,68.82796478271484
623700,71.16401672363281
627200,81.72587585449219
630700,69.84152221679688
631260,72.36088562011719
634900,64.53502655029297

